Hyperparameter Optimisation with Early Termination of Poor Performers

It is typical for a machine learning system to have numerous hyperparameters that affect its learning rate and prediction quality. Finding a good combination of the hyperparameters is, however, a challenging job. This is mainly because evaluation of each combination is extremely expensive computationally; indeed, training a machine learning system on real data with just a single combination of hyperparameters usually takes hours or even days. In this paper, we address this challenge by trying to predict the performance of the machine learning system with a given combination of hyperparameters without completing the expensive learning process. Instead, we terminate the training process at an early stage, collect the model performance data and use it to predict which of the combinations of hyperparameters is most promising. Our preliminary experiments show that such a prediction improves the performance of the commonly used random search approach.

==> linear_regression.txt <==
index,actual,iter2
0,0.8245710466207361,0.8700280051211728
1,0.8334439887234919,0.8697541244125095
2,0.8209108007244653,0.8696511390610768
3,0.8295816502338242,0.8695609083807841
4,0.8213872049275777,0.8695559961087912
5,0.8376199369988189,0.8693044360746225
6,0.8050198593676855,0.8687010022413749
7,0.8293202656556693,0.8684587496699298
8,0.8296750695819018,0.8681784916256966
9,0.7975107190945702,0.8680360357378991
10,0.8324018976192888,0.8679440814533983
11,0.8145363952817369,0.8677113948853079
12,0.82989232989233,0.8676020321983056
13,0.8282514586862413,0.8673249628218572
14,0.8241976277690564,0.8672663602787826
15,0.8158952848393841,0.8672379208093494
16,0.8254645630422028,0.8669782598354028
17,0.8247076422542261,0.8667122215258862
18,0.811651426558259,0.8666344869761019
19,0.8248326897395222,0.8666217323049623
20,0.8259998283290209,0.866591827771952
21,0.8113346281048144,0.8665538222991639
22,0.8265269926760609,0.8665396025644473
23,0.7970752504913995,0.8664920310883044
24,0.8330720349353891,0.8664429945485845
25,0.829133426959514,0.8664160201427282
26,0.8298430348119787,0.8663147583955036
27,0.8360884284797329,0.8662561558524292
28,0.8144412523294511,0.8662022070407164
29,0.8236736520898011,0.8661389507662799
30,0.8138481601214521,0.866097756625707
31,0.8102074771329429,0.8660803482232053
32,0.8201965391406385,0.8659709855362029
33,0.8177229947416282,0.8657937128434023
34,0.8111556318078058,0.8657809581722625
35,0.8153869939584224,0.8657731157731158
36,0.8147815779803357,0.8657667384375458
37,0.8232173278757131,0.8657081358944713
38,0.8081775022768811,0.8657066708308944
39,0.8233965827133529,0.8656860737606078
40,0.8147470197159639,0.8656733190894681
41,0.8200175428436298,0.8656559106869667
42,0.8260839402143749,0.8655674036108818
43,0.8075880296377191,0.8655656800066738
44,0.8242498529765608,0.8655482716041722
45,0.8153063292814845,0.8654786379941659
46,0.8285905778141803,0.8654516635883096
47,0.8221997981314753,0.8654391674578009
48,0.8026627444329307,0.8654278778502382
49,0.8287251913028311,0.8654264127866612
50,0.8231839761342866,0.8654026270485897
51,0.8244796094174976,0.8653028303649419
52,0.8250560688448888,0.8652949879657955
53,0.8051112965709241,0.8652442278218675
54,0.8166847817468935,0.8652331967549359
55,0.8231114123971267,0.8652300080871509
56,0.8138493666443977,0.8651888139465781
57,0.8202879763438771,0.8650907408671383
58,0.8186554646181975,0.8649892205792826
59,0.805384918738956,0.8649671584454193
60,0.8234357947090865,0.8649639697776345
61,0.8104045712741366,0.8649465613751327
62,0.8179618001046572,0.8649433727073479
63,0.8182513656116142,0.8649355303082011
64,0.8083608937646205,0.8649132096337065
65,0.8252716055511088,0.8649021785667748
66,0.8311933063485859,0.864853142027055
67,0.8236103958153648,0.8648009168195503
68,0.8224893636384321,0.8647881621484106
69,0.8280425578562224,0.8647501566756225
70,0.8286489218166236,0.8647359369409059
71,0.7947904407531737,0.8646869004011861
72,0.8196825603657901,0.8646869004011861
73,0.8026049175117499,0.8646837117334012
74,0.8099075700007378,0.8646756107936232
75,0.8309959536667612,0.8646726806664694
76,0.8073977437331475,0.8645537519761123
77,0.8272853785276146,0.8645427209091805
78,0.8079082752995796,0.8645110927719623
79,0.8292952733946523,0.8645015267686076
80,0.8362039099616739,0.8645000617050308
81,0.8175753680412065,0.8644873070338908
82,0.8059874045898892,0.8644667099636043
83,0.8131974133526928,0.8644287044908162
84,0.8300426281792741,0.8644255158230314
85,0.8275313368481071,0.8644144847560996
86,0.822341478397379,0.8644112960883148
87,0.8097514114594859,0.8643416624783083
88,0.805578910392575,0.8643416624783083
89,0.8150020269585487,0.8643399388741002
90,0.8169307400673861,0.8642656515327324
91,0.8030781330470771,0.8642482431302307
92,0.8086402038265392,0.8641974829863028
93,0.8298795752211902,0.8641690435168695
94,0.8252367887461055,0.8641008749704402
95,0.8145842252985112,0.8640851901721467
96,0.828101160399297,0.8640788128365768
97,0.824750301458376,0.8640564921620821
98,0.8196004306252754,0.8640376186960038
99,0.825746544690644,0.8640138329579324
100,0.8295880275693941,0.8640028018910005
101,0.8311889111578552,0.8640028018910005
102,0.8008218489584948,0.8640028018910005
103,0.8122293510492269,0.8640028018910005
104,0.8244148880794845,0.8639758274851443
105,0.8121840202585544,0.8639679850859976
106,0.8238828114604513,0.8639630728140046
107,0.8295946634455951,0.8639537653512809
108,0.8168535225988642,0.8638571573354182
109,0.7950896584436957,0.8638238055939921
110,0.8244842631488594,0.8638095858592754
111,0.8224592005647907,0.8637652030509174
112,0.8212738779508966,0.8637573606517707
113,0.8246934225195096,0.8637367635814841
114,0.8088662545184284,0.8637367635814841
115,0.7998464613371445,0.8637303862459141
116,0.8009091495116339,0.863692380773126
117,0.8225543435170763,0.8636845383739793
118,0.8143486086032671,0.8636828147697713
119,0.823801888242882,0.8636227471631198
120,0.8145862074433503,0.8636085274284031
121,0.8120868951614293,0.8635847416903317
122,0.8201170809866462,0.8635847416903317
123,0.8165494788165595,0.8635815530225468
124,0.8232445608222005,0.8635641446200453
125,0.8226190648550896,0.8635641446200453
126,0.8056056262578002,0.8635531135531135
127,0.8271002634356672,0.8635435475497588
128,0.8009976565877186,0.8635307928786189
129,0.8106198494397252,0.8634359084669644
130,0.8128580356841226,0.8634153113966778
131,0.8201219932586391,0.8633804945916747
132,0.8128229603384882,0.8633709285883199
133,0.7985478979267799,0.8633662748569582
134,0.8141308312115766,0.86336455125275
135,0.7985528101987729,0.8632917289749589
136,0.8157371441532932,0.8632586357741637
137,0.8032904810855122,0.8632441574988159
138,0.8234978444605774,0.8632395037674541
139,0.8108954537525966,0.8632189066971675
140,0.8324764435012881,0.8632142529658058
141,0.8208908930958622,0.8631492730871613
142,0.808178967340458,0.8631414306880146
143,0.8056056262578002,0.8631286760168747
144,0.8015002595747936,0.8631191100135199
145,0.8111681279383143,0.8630590424068685
146,0.8296831705216798,0.8630558537390837
147,0.8173696558789725,0.8630114709307255
148,0.8202485058075122,0.8630004398637938
149,0.8081122638576055,0.8629766541257223
150,0.8241709119038312,0.8629102091835013
151,0.8229199199696093,0.8628452293048566
152,0.8080620207949402,0.8628278209023552
153,0.8175957065708619,0.8628214435667854
154,0.8081053694407732,0.8628118775634304
155,0.8208693480432611,0.8627944691609287
156,0.8127744408800309,0.8627930040973519
157,0.817513576830347,0.8627439675576322
158,0.8066727096230202,0.8627216468831376
159,0.8132807496161533,0.8626441708739845
160,0.8088968484931218,0.8626314162028449
161,0.8118620509924858,0.8626203851359129
162,0.8212334594322173,0.8625934107300568
163,0.8005273711795451,0.8625823796631249
164,0.8176844721875778,0.8625379968547671
165,0.8225273691112199,0.8625379968547671
166,0.8301088145808643,0.8625301544556203
167,0.8145656103730639,0.8624857716472624
168,0.8059128587078898,0.8624762056439075
169,0.8252664347384845,0.8624683632447606
170,0.8036651064601374,0.8623827862958298
171,0.8052905514085638,0.8623764089602598
172,0.8039937116024073,0.8623621892255433
173,0.8219634058143375,0.8623433157594649
174,0.7977306509915206,0.8623227186891782
175,0.819733320509718,0.8623163413536084
176,0.8229814526398377,0.8622545501427489
177,0.8251097591159702,0.8622307644046775
178,0.8274889361845883,0.8622292993411006
179,0.8108133240120817,0.8622133560021759
180,0.8090592120095226,0.8621959475996743
181,0.8177546228788466,0.8621895702641044
182,0.8014054613433496,0.8621785391971727
183,0.7946984864686728,0.8621547534591012
184,0.8207994558926236,0.8621469110599547
185,0.8263970329187721,0.8621199366540981
186,0.8186755446072216,0.8620613341110236
187,0.8222581421339185,0.8620566803796618
188,0.8160455831263285,0.8620471143763069
189,0.8305398879933041,0.8620186749068736
190,0.8247694334650857,0.8619931655645942
191,0.8196865246554688,0.8619917005010174
192,0.8046937534515174,0.8619711034307308
193,0.8268386203168813,0.8619711034307308
194,0.7889057112659598,0.8619647260951608
195,0.8131208853258544,0.8619536950282293
196,0.8093296455097698,0.8619362866257275
197,0.8121866918450769,0.8619362866257275
198,0.8087409484925012,0.8618222702073632
199,0.8044431413996631,0.8618208051437863
200,0.8216309225625996,0.8618208051437863
201,0.8076306888418691,0.8618205466031553
202,0.7985670299334895,0.8618016731370769
203,0.8019536536617282,0.8617636676642888
204,0.8088701326278966,0.8617572903287192
205,0.8157104282880681,0.8617114424567841
206,0.8108466757535079,0.8617018764534292
207,0.8122977781362875,0.8616638709806411
208,0.8216115320152587,0.8616606823128561
209,0.8239585638653962,0.8616574936450714
210,0.8034755961774595,0.8616560285814945
211,0.8177337672679287,0.8616496512459246
212,0.8161441732870304,0.8616148344409215
213,0.8152491918019868,0.8615974260384199
214,0.8038669405129033,0.8615800176359183
215,0.7897266639502665,0.8615768289681334
216,0.8144702088801468,0.8615736403003484
217,0.8209264855227588,0.8615721752367715
218,0.8193343923157589,0.8615672629647785
219,0.8080835658475409,0.8615562318978468
220,0.8000124444223823,0.8615228801564205
221,0.8078577736962831,0.8615054717539191
222,0.8146205071670909,0.8615008180225571
223,0.8136024603415908,0.8614976293547724
224,0.8036835490251639,0.8614961642911954
225,0.8053601850185701,0.8614929756234104
226,0.8287487185002713,0.8614723785531239
227,0.8007418737232401,0.861466001217554
228,0.8064341628006224,0.8614137760100493
229,0.7983247773620444,0.8613725818694763
230,0.8184924116601136,0.8613630158661214
231,0.8135247257918065,0.8613566385305516
232,0.8032762613507956,0.8613424187958348
233,0.8195089934220369,0.8613076019908319
234,0.8178524374176549,0.8612965709239001
235,0.8124071408232898,0.8612553767833271
236,0.7998035435923635,0.8612521881155419
237,0.8172252178463358,0.8612458107799722
238,0.8015155134720353,0.8612362447766174
239,0.8052383262010591,0.8612173713105391
240,0.8210385197962838,0.8611967742402525
241,0.8081134703805511,0.8611413603649629
242,0.8264129762576967,0.8611065435599595
243,0.8224729032182448,0.8610749154227415
244,0.8052351375332742,0.8610653494193867
245,0.8149738460297467,0.8610319976779603
246,0.8017925828484835,0.8609925271415954
247,0.8198684510796312,0.8609925271415954
248,0.8214217631919495,0.8609861498060255
249,0.8169405646113721,0.8609307359307359
250,0.8103058087530137,0.8609133275282345
251,0.7955344345095898,0.8608973841893097
252,0.8090484394832222,0.8608767871190232
253,0.8259397607223695,0.8608468825860129
254,0.8225732169831549,0.8608358515190814
255,0.8041543515145999,0.8608230968479416
256,0.8101738668508855,0.8608056884454399
257,0.8163528155764181,0.860796122442085
258,0.8233490112372102,0.8607868149793615
259,0.8180821938585914,0.8607850913751535
260,0.7958683828249046,0.8607772489760067
261,0.8212050199627839,0.8607502745701503
262,0.8005099627770434,0.8606916720270757
263,0.7958053850910993,0.8606568552220726
264,0.8084101888449715,0.8606536665542877
265,0.8258463413742916,0.8606394468195709
266,0.8028390691434171,0.8606377232153629
267,0.8211621022180028,0.8606092837459298
268,0.8294281632790951,0.8605808442764965
269,0.8067933619175855,0.8605698132095646
270,0.8172141867794043,0.8605617122697868
271,0.811511900797615,0.8605332728003536
272,0.8155900345341339,0.8605268954647837
273,0.8035886646135093,0.8605190530656369
274,0.8190830908222213,0.8604874249284188
275,0.8022312401194388,0.8604604505225623
276,0.8002945984312444,0.8604398534522757
277,0.8170084746171704,0.8604146026506275
278,0.8109418187057937,0.8604128790464195
279,0.8060410948609708,0.8604114139828426
280,0.8101964460660113,0.8604050366472727
281,0.789802761076053,0.860394005580341
282,0.8142706155128516,0.8603748735736314
283,0.8197274602554104,0.8603734085100545
284,0.7951879038835561,0.8603528114397679
285,0.7966934721593107,0.8603304907652733
286,0.8146553239720943,0.8603179946347648
287,0.8131603558622192,0.8603052399636251
288,0.8189867413469898,0.8603037749000482
289,0.8141737489563579,0.8602640458230519
290,0.8162069124802044,0.8602292290180491
291,0.8071368762362551,0.8602118206155474
292,0.8156706992110719,0.8602086319477624
293,0.7993016300469716,0.8602039782164006
294,0.8257276712245657,0.8602007895486156
295,0.8196404182429028,0.8601993244850388
296,0.8193270669978745,0.8601801924783291
297,0.8159112281783089,0.8601372747335482
298,0.8024151486884407,0.8601152125996847
299,0.8206863874565739,0.8601134889954766
300,0.8249069770808902,0.8600629873921799
301,0.8283576327054589,0.8600455789896784
302,0.793786182761338,0.8600423903218934
303,0.8074987469397407,0.8600281705871767
304,0.8117828513791246,0.8600186045838221
305,0.807851137820082,0.860012227248252
306,0.8029452431626345,0.8600075735168903
307,0.8069149621944653,0.8599980075135354
308,0.8054805787725041,0.8599916301779656
309,0.8196767001114827,0.8599663793763173
310,0.8090168113460039,0.8599585369771705
311,0.8152129099334068,0.8599347512390991
312,0.8046581610246206,0.8599347512390991
313,0.8278351220897805,0.8599283739035292
314,0.8130659885318271,0.8599237201721673
315,0.8044909714164373,0.8599156192323893
316,0.8153693270152897,0.8598602053570997
317,0.80053055984733,0.8598555516257378
318,0.8155434110403055,0.8598491742901682
319,0.7963055750322832,0.8597969490826635
320,0.812932581566122,0.8597969490826635
321,0.8082355877386933,0.8597891066835167
322,0.8129860132965723,0.8597447238751587
323,0.8075039177523649,0.8597415352073736
324,0.8058983804325419,0.8597415352073736
325,0.8069396959148513,0.8597113721337325
326,0.8199969457733434,0.8597035297345856
327,0.8196987622453462,0.859689309999869
328,0.7857101490641863,0.859689309999869
329,0.8151020821828275,0.8596701779931593
330,0.8122957959914483,0.8596196763898627
331,0.7995308694066457,0.8595927019840064
332,0.8021385102130443,0.8595831359806516
333,0.8262339799606879,0.8595721049137198
334,0.7937469707656043,0.8595657275781501
335,0.8085923738097651,0.8595625389103649
336,0.8130671950547727,0.8595277221053619
337,0.8086580431300928,0.8595245334375771
338,0.7925345013854331,0.8595198797062151
339,0.8063152341102651,0.8595135023706453
340,0.7951102555139823,0.8594929053003587
341,0.8135560953883935,0.8594897166325738
342,0.8156844018645262,0.8594723082300721
343,0.7992765516057442,0.8594691195622873
344,0.8057473065237041,0.8594627422267174
345,0.8025556224313988,0.8594612771631406
346,0.8107434318614444,0.8594374914250691
347,0.8207124138801157,0.8594137056869976
348,0.8063912450558414,0.8593931086167109
349,0.8166374688113819,0.8593884548853492
350,0.8053483783297449,0.8593249400702817
351,0.8214852780070171,0.8593124439397731
352,0.8008522705727674,0.8593014128728415
353,0.8272699522699524,0.8592016161891939
354,0.8121510994181801,0.8591778304511224
355,0.8015269754400189,0.8591746417833374
356,0.8045632766129661,0.8591572333808359
357,0.8092367432429544,0.859109661904693
358,0.8101645593881617,0.8591064732369081
359,0.823758970498101,0.8590844111030447
360,0.8223338945388634,0.8590716564319049
361,0.8096081799497948,0.8590589017607652
362,0.8045159636774544,0.8590194312244002
363,0.8193952355443039,0.8590147774930382
364,0.8127599626046832,0.8590052114896836
365,0.801642026020908,0.8589608286813257
366,0.7981484526515582,0.8589544513457555
367,0.8191980552229,0.8589338542754691
368,0.8066773633543821,0.8588705980010328
369,0.8309086531136219,0.8588531895985313
370,0.8266317016317016,0.8588389698638146
371,0.8131542370672804,0.8588372462596064
372,0.8043813501888036,0.8588357811960297
373,0.7991194450821779,0.8588311274646679
374,0.8075517477691391,0.8588247501290981
375,0.7970279375558879,0.8588088067901732
376,0.8042844836323098,0.8587913983876717
377,0.7885151425524096,0.8587597702504535
378,0.7940686814910418,0.8586884130362391
379,0.8219224702143957,0.8586854829090855
380,0.8260076707281676,0.8586266218253796
381,0.8140158668108979,0.8586124020906628
382,0.8162071710208356,0.8586013710237312
383,0.7886844004856427,0.8585285487459401
384,0.8044060839091896,0.8585111403434386
385,0.8150861388439029,0.8584763235384353
386,0.8071731581048351,0.8584667575350805
387,0.8042563027035077,0.8584525378003639
388,0.8035422996603121,0.8584368530020704
389,0.7999180770919901,0.8584272869987155
390,0.8093728217951821,0.8583811805861495
391,0.7949819331806909,0.8583527411167162
392,0.8142836287246225,0.8582784537753482
393,0.7963835681226986,0.8582688877719934
394,0.7916141829185308,0.8582688877719934
395,0.8156640633348708,0.8582688877719934
396,0.7857778867095637,0.8582625104364234
397,0.8085543683369769,0.8581928768264172
398,0.8139795849423178,0.8581548713536291
399,0.8245414006283572,0.8581328092197658
400,0.7888702911994838,0.8580994574783395
401,0.7962162923343047,0.8580945452063465
402,0.8220077886226955,0.8580234465327633
403,0.8124701385570949,0.8579964721269068
404,0.8124171377276966,0.8579616553219037
405,0.8036827734032703,0.8579552779863339
406,0.8036099511254791,0.8579378695838322
407,0.7922121873985228,0.8579172725135458
408,0.8035104129824627,0.8579062414466141
409,0.8243449959288469,0.8578998641110442
410,0.8043212825821522,0.8578952103796825
411,0.7978706076532163,0.8578934867754745
412,0.7993396355197597,0.8578902981076895
413,0.8027358252513532,0.8578586699704712
414,0.8017391511180332,0.8578554813026864
415,0.7991658100353751,0.8578334191688228
416,0.8022878605176743,0.8578302305010379
417,0.8049575510755633,0.8578160107663212
418,0.8032478218813622,0.8578128220985365
419,0.8216799591023193,0.8578096334307515
420,0.7988357398295287,0.8578064447629665
421,0.7948285324061722,0.8577858476926801
422,0.806356169710207,0.8577811939613182
423,0.8115293092001167,0.8577684392901785
424,0.8041758965672009,0.8577637855588165
425,0.8011757049024131,0.8577336224851753
426,0.8014549287841213,0.8577066480793192
427,0.8003231240808881,0.8576796736734624
428,0.7983598527076787,0.8576512342040292
429,0.8042960317805038,0.8575975439329475
430,0.8072795906646839,0.857542130057658
431,0.8125988917914384,0.8575183443195864
432,0.8150165052338966,0.8575183443195864
433,0.8017106254683894,0.8574643955078738
434,0.7931087201273537,0.8574359560384406
435,0.8020213051268952,0.8574359560384406
436,0.8020696522249317,0.8574281136392937
437,0.7987133639307553,0.857415358968154
438,0.8026850651074253,0.8573915732300824
439,0.8101544763035446,0.8573883845622976
440,0.8156147682545197,0.8573329706870081
441,0.8123816314810104,0.8573187509522914
442,0.8001090524382449,0.8573091849489365
443,0.8042594913712927,0.8573013425497897
444,0.8026411993803299,0.8572491173422851
445,0.8186691672716517,0.8572427400067152
446,0.8090050046571786,0.8571539743899992
447,0.8054788551682962,0.8571493206586374
448,0.8017967194985829,0.8571287235883509
449,0.8008128000364025,0.8570939067833477
450,0.8018254175086472,0.8570527126427747
451,0.8048597365367551,0.8570083298344168
452,0.8049862490856281,0.8569972987674851
453,0.8145920676976578,0.8569624819624819
454,0.8018913453696063,0.8569575696904889
455,0.8170815554355927,0.8569546395633353
456,0.7988472879777228,0.8569401612879873
457,0.7890017160203495,0.8569276651574789
458,0.8127422956615502,0.8568879360804826
459,0.8086634724833484,0.8568832823491207
460,0.8102199732634514,0.8568832823491207
461,0.8078717348903683,0.8568357108729778
462,0.7970955890210548,0.8568342458094008
463,0.8046279979509794,0.8568008940679749
464,0.8058905380333952,0.8567834856654732
465,0.8134420789700293,0.8567010973843272
466,0.8122079783570466,0.8566773116462557
467,0.805228501657073,0.8566108667040344
468,0.7890519590830151,0.8566030243048877
469,0.8061577828658574,0.8565728612312463
470,0.7992297557514949,0.8565728612312463
471,0.7984596493913263,0.8565348557584584
472,0.8028976716864915,0.856504692684817
473,0.8035310100527493,0.85650322762124
474,0.8078209747464407,0.856424028007879
475,0.7995250091523385,0.856378180135944
476,0.7996924573011529,0.8563686141325894
477,0.7852619257898761,0.8563668905283812
478,0.7943582469979986,0.8563210426564464
479,0.8047442550548141,0.8563085465259379
480,0.8053712160855019,0.8562879494556512
481,0.8034961932477459,0.8562815721200815
482,0.8065499028231948,0.8562705410531498
483,0.7933387351089214,0.8562418430430853
484,0.7923341323962441,0.8562340006439385
485,0.7903563827476869,0.8562276233083685
486,0.7881365528881057,0.8562244346405837
487,0.8058969153689651,0.8562134035736519
488,0.8053317455491371,0.856175398100864
489,0.7944471849751353,0.8561373926280759
490,0.7983941524314195,0.8561342039602909
491,0.799198644695539,0.8561153304942124
492,0.8112875737099341,0.8560851674205712
493,0.8159857740603083,0.8560837023569943
494,0.7943479053727501,0.8560567279511379
495,0.8046984071828792,0.856053539283353
496,0.8002441830081581,0.856053539283353
497,0.7998290529346429,0.8560439732799981
498,0.8094309072569943,0.8558855740532759
499,0.8053714746261331,0.8558461035169109
500,0.8062931719764018,0.8558365375135559
501,0.7983848449686959,0.8558286951144094
502,0.8024622030833212,0.8557938783094062
503,0.811661251102245,0.8557700925713349
504,0.8037254326074201,0.8557651802993418
505,0.8028866406195599,0.8557509605646251
506,0.8180746100000759,0.8557416531019014
507,0.7992383737725354,0.8557320870985468
508,0.791525244941394,0.8556749496190491
509,0.7905149543348301,0.855553090801538
510,0.7979868647570508,0.8555072429296031
511,0.7987349951635666,0.8555008655940334
512,0.8064667389201552,0.8554405394467507
513,0.8049511737399936,0.8554248546484572
514,0.8185144737939769,0.855393226511239
515,0.7941647724256422,0.8552348272845167
516,0.7949550449550449,0.8549609465758534
517,0.7905739015987464,0.8548643385599909
518,0.7948407699960495,0.8547851389466296
519,0.7968913419223979,0.8547645418763431
520,0.8214153858563796,0.8547613532085582
521,0.8009924857750945,0.8547439448060565
522,0.8029268867778184,0.8545127233015433
523,0.7929976338361432,0.8543180422062409
524,0.7897882828007051,0.8542466849920266
525,0.8014157167883875,0.8540044324205815
526,0.7914108838021882,0.8537082310374235
527,0.8035687569849059,0.8536971999704919
528,0.8059434526825832,0.8533679053865391
529,0.7990074108086531,0.8533235225781809
530,0.8015900593540345,0.8532585426995365
531,0.7961817340699328,0.8531050557448073
532,0.8001885105922373,0.8529640649205867
533,0.7930863994528591,0.8528738342402937
534,0.8042928431127189,0.8528024770260796
535,0.800655607332626,0.8526124496621391
536,0.8043374844617082,0.8524604277709869
537,0.7990714427049831,0.8523527886881924
538,0.811745362987599,0.8520820966473142
539,0.7932886644066769,0.8503924474421369


==> model_pool_accuracies.csv <==
0,0.8503924474421369
1,0.852082096647314
2,0.8523527886881924
3,0.8524604277709869
4,0.8526124496621391
5,0.8528024770260796
6,0.8528738342402937
7,0.8529640649205867
8,0.8531050557448073
9,0.8532585426995365
10,0.8533235225781809
11,0.853367905386539
12,0.8536971999704919
13,0.8537082310374235
14,0.8540044324205815
15,0.8542466849920266
16,0.854318042206241
17,0.8545127233015433
18,0.8547439448060565
19,0.8547613532085582
20,0.8547645418763431
21,0.8547851389466296
22,0.8548643385599909
23,0.8549609465758534
24,0.8552348272845167
25,0.855393226511239
26,0.8554248546484572
27,0.8554405394467507
28,0.8555008655940334
29,0.8555072429296031
30,0.855553090801538
31,0.855674949619049
32,0.8557320870985468
33,0.8557416531019014
34,0.8557509605646251
35,0.8557651802993418
36,0.8557700925713349
37,0.8557938783094062
38,0.8558286951144094
39,0.855836537513556
40,0.8558461035169109
41,0.8558855740532759
42,0.8560439732799981
43,0.856053539283353
44,0.856053539283353
45,0.8560567279511379
46,0.8560837023569943
47,0.8560851674205712
48,0.8561153304942124
49,0.8561342039602909
50,0.8561373926280759
51,0.856175398100864
52,0.856213403573652
53,0.8562244346405837
54,0.8562276233083685
55,0.8562340006439385
56,0.8562418430430853
57,0.8562705410531498
58,0.8562815721200815
59,0.8562879494556512
60,0.8563085465259379
61,0.8563210426564464
62,0.8563668905283812
63,0.8563686141325894
64,0.856378180135944
65,0.856424028007879
66,0.85650322762124
67,0.856504692684817
68,0.8565348557584584
69,0.8565728612312463
70,0.8565728612312463
71,0.8566030243048877
72,0.8566108667040344
73,0.8566773116462557
74,0.8567010973843272
75,0.8567834856654732
76,0.8568008940679749
77,0.856834245809401
78,0.8568357108729778
79,0.8568832823491207
80,0.8568832823491207
81,0.8568879360804826
82,0.8569276651574789
83,0.8569401612879873
84,0.8569546395633353
85,0.8569575696904889
86,0.8569624819624819
87,0.8569972987674851
88,0.8570083298344168
89,0.8570527126427747
90,0.8570939067833477
91,0.8571287235883509
92,0.8571493206586374
93,0.8571539743899992
94,0.8572427400067152
95,0.8572491173422851
96,0.8573013425497897
97,0.8573091849489365
98,0.8573187509522914
99,0.8573329706870081
100,0.8573883845622976
101,0.8573915732300824
102,0.857415358968154
103,0.8574281136392937
104,0.8574359560384406
105,0.8574359560384406
106,0.8574643955078738
107,0.8575183443195864
108,0.8575183443195864
109,0.857542130057658
110,0.8575975439329475
111,0.8576512342040292
112,0.8576796736734624
113,0.857706648079319
114,0.8577336224851753
115,0.8577637855588165
116,0.8577684392901785
117,0.8577811939613182
118,0.85778584769268
119,0.8578064447629665
120,0.8578096334307515
121,0.8578128220985365
122,0.8578160107663212
123,0.8578302305010379
124,0.8578334191688228
125,0.8578554813026864
126,0.8578586699704712
127,0.8578902981076895
128,0.8578934867754745
129,0.8578952103796825
130,0.8578998641110442
131,0.8579062414466141
132,0.8579172725135458
133,0.8579378695838322
134,0.8579552779863339
135,0.8579616553219037
136,0.8579964721269068
137,0.8580234465327633
138,0.8580945452063465
139,0.8580994574783395
140,0.8581328092197658
141,0.8581548713536291
142,0.8581928768264172
143,0.8582625104364234
144,0.8582688877719934
145,0.8582688877719934
146,0.8582688877719934
147,0.8582784537753482
148,0.8583527411167162
149,0.8583811805861495
150,0.8584272869987155
151,0.8584368530020704
152,0.8584525378003639
153,0.8584667575350805
154,0.8584763235384353
155,0.8585111403434386
156,0.8585285487459401
157,0.8586013710237312
158,0.8586124020906628
159,0.8586266218253796
160,0.8586854829090855
161,0.8586884130362391
162,0.8587597702504535
163,0.8587913983876717
164,0.8588088067901732
165,0.8588247501290981
166,0.8588311274646679
167,0.8588357811960297
168,0.8588372462596064
169,0.8588389698638146
170,0.8588531895985313
171,0.8588705980010328
172,0.8589338542754691
173,0.8589544513457555
174,0.8589608286813257
175,0.8590052114896836
176,0.8590147774930382
177,0.8590194312244002
178,0.8590589017607652
179,0.8590716564319049
180,0.8590844111030447
181,0.8591064732369081
182,0.859109661904693
183,0.8591572333808359
184,0.8591746417833374
185,0.8591778304511224
186,0.8592016161891939
187,0.8593014128728415
188,0.8593124439397731
189,0.8593249400702817
190,0.8593884548853492
191,0.859393108616711
192,0.8594137056869976
193,0.859437491425069
194,0.8594612771631406
195,0.8594627422267174
196,0.8594691195622873
197,0.8594723082300721
198,0.8594897166325738
199,0.8594929053003587
200,0.8595135023706453
201,0.8595198797062151
202,0.859524533437577
203,0.8595277221053619
204,0.8595625389103649
205,0.85956572757815
206,0.8595721049137198
207,0.8595831359806516
208,0.8595927019840064
209,0.8596196763898627
210,0.8596701779931593
211,0.859689309999869
212,0.859689309999869
213,0.8597035297345856
214,0.8597113721337325
215,0.8597415352073736
216,0.8597415352073736
217,0.8597447238751587
218,0.8597891066835167
219,0.8597969490826635
220,0.8597969490826635
221,0.8598491742901682
222,0.859855551625738
223,0.8598602053570997
224,0.8599156192323893
225,0.8599237201721673
226,0.8599283739035292
227,0.8599347512390991
228,0.8599347512390991
229,0.8599585369771705
230,0.8599663793763173
231,0.8599916301779656
232,0.8599980075135354
233,0.8600075735168903
234,0.860012227248252
235,0.860018604583822
236,0.8600281705871767
237,0.8600423903218934
238,0.8600455789896784
239,0.8600629873921799
240,0.8601134889954766
241,0.8601152125996847
242,0.8601372747335482
243,0.8601801924783291
244,0.8601993244850388
245,0.8602007895486156
246,0.8602039782164006
247,0.8602086319477624
248,0.8602118206155474
249,0.860229229018049
250,0.8602640458230519
251,0.8603037749000482
252,0.8603052399636251
253,0.8603179946347648
254,0.8603304907652733
255,0.8603528114397679
256,0.8603734085100545
257,0.8603748735736314
258,0.860394005580341
259,0.8604050366472727
260,0.8604114139828426
261,0.8604128790464195
262,0.8604146026506275
263,0.8604398534522757
264,0.8604604505225623
265,0.8604874249284188
266,0.8605190530656369
267,0.8605268954647837
268,0.8605332728003536
269,0.8605617122697868
270,0.8605698132095646
271,0.8605808442764965
272,0.8606092837459298
273,0.860637723215363
274,0.860639446819571
275,0.8606536665542877
276,0.8606568552220726
277,0.8606916720270757
278,0.8607502745701503
279,0.8607772489760067
280,0.8607850913751535
281,0.8607868149793615
282,0.860796122442085
283,0.86080568844544
284,0.8608230968479416
285,0.8608358515190814
286,0.860846882586013
287,0.8608767871190232
288,0.8608973841893097
289,0.8609133275282345
290,0.860930735930736
291,0.8609861498060255
292,0.8609925271415954
293,0.8609925271415954
294,0.8610319976779603
295,0.8610653494193867
296,0.8610749154227415
297,0.8611065435599595
298,0.8611413603649629
299,0.8611967742402525
300,0.861217371310539
301,0.8612362447766174
302,0.8612458107799722
303,0.861252188115542
304,0.8612553767833271
305,0.8612965709239001
306,0.8613076019908319
307,0.8613424187958348
308,0.8613566385305516
309,0.8613630158661214
310,0.8613725818694763
311,0.8614137760100493
312,0.861466001217554
313,0.8614723785531239
314,0.8614929756234104
315,0.8614961642911954
316,0.8614976293547724
317,0.8615008180225571
318,0.861505471753919
319,0.8615228801564205
320,0.8615562318978468
321,0.8615672629647785
322,0.8615721752367715
323,0.8615736403003484
324,0.8615768289681334
325,0.8615800176359183
326,0.8615974260384199
327,0.8616148344409215
328,0.8616496512459246
329,0.8616560285814945
330,0.8616574936450714
331,0.8616606823128561
332,0.8616638709806411
333,0.8617018764534292
334,0.8617114424567841
335,0.861757290328719
336,0.8617636676642888
337,0.8618016731370769
338,0.8618205466031553
339,0.8618208051437863
340,0.8618208051437863
341,0.8618222702073632
342,0.8619362866257275
343,0.8619362866257275
344,0.8619536950282293
345,0.8619647260951608
346,0.8619711034307308
347,0.8619711034307308
348,0.8619917005010174
349,0.8619931655645942
350,0.8620186749068736
351,0.8620471143763069
352,0.8620566803796618
353,0.8620613341110236
354,0.8621199366540981
355,0.8621469110599547
356,0.8621547534591012
357,0.8621785391971727
358,0.8621895702641044
359,0.8621959475996743
360,0.8622133560021759
361,0.8622292993411006
362,0.8622307644046775
363,0.8622545501427489
364,0.8623163413536084
365,0.8623227186891782
366,0.8623433157594649
367,0.8623621892255433
368,0.8623764089602598
369,0.8623827862958298
370,0.8624683632447606
371,0.8624762056439075
372,0.8624857716472624
373,0.8625301544556203
374,0.8625379968547671
375,0.8625379968547671
376,0.8625823796631249
377,0.8625934107300568
378,0.862620385135913
379,0.8626314162028449
380,0.8626441708739845
381,0.8627216468831376
382,0.8627439675576322
383,0.8627930040973519
384,0.8627944691609287
385,0.8628118775634304
386,0.8628214435667854
387,0.8628278209023552
388,0.8628452293048566
389,0.8629102091835013
390,0.8629766541257223
391,0.8630004398637938
392,0.8630114709307255
393,0.8630558537390837
394,0.8630590424068685
395,0.8631191100135199
396,0.8631286760168747
397,0.8631414306880146
398,0.8631492730871613
399,0.8632142529658058
400,0.8632189066971675
401,0.8632395037674541
402,0.8632441574988159
403,0.8632586357741637
404,0.8632917289749589
405,0.86336455125275
406,0.8633662748569582
407,0.8633709285883199
408,0.8633804945916747
409,0.8634153113966778
410,0.8634359084669644
411,0.8635307928786189
412,0.8635435475497588
413,0.8635531135531135
414,0.8635641446200453
415,0.8635641446200453
416,0.8635815530225468
417,0.8635847416903317
418,0.8635847416903317
419,0.8636085274284031
420,0.8636227471631198
421,0.8636828147697713
422,0.8636845383739793
423,0.863692380773126
424,0.8637303862459141
425,0.8637367635814841
426,0.8637367635814841
427,0.8637573606517707
428,0.8637652030509174
429,0.8638095858592754
430,0.863823805593992
431,0.8638571573354182
432,0.8639537653512809
433,0.8639630728140046
434,0.8639679850859976
435,0.8639758274851443
436,0.8640028018910005
437,0.8640028018910005
438,0.8640028018910005
439,0.8640028018910005
440,0.8640138329579324
441,0.8640376186960038
442,0.8640564921620821
443,0.8640788128365768
444,0.8640851901721467
445,0.8641008749704402
446,0.8641690435168695
447,0.8641974829863028
448,0.8642482431302307
449,0.8642656515327324
450,0.8643399388741002
451,0.8643416624783083
452,0.8643416624783083
453,0.8644112960883148
454,0.8644144847560996
455,0.8644255158230314
456,0.8644287044908162
457,0.8644667099636043
458,0.8644873070338908
459,0.8645000617050308
460,0.8645015267686076
461,0.8645110927719623
462,0.8645427209091805
463,0.8645537519761123
464,0.8646726806664694
465,0.8646756107936232
466,0.8646837117334012
467,0.8646869004011861
468,0.8646869004011861
469,0.864735936940906
470,0.8647501566756225
471,0.8647881621484106
472,0.8648009168195503
473,0.864853142027055
474,0.8649021785667748
475,0.8649132096337065
476,0.8649355303082011
477,0.8649433727073479
478,0.8649465613751327
479,0.8649639697776345
480,0.8649671584454193
481,0.8649892205792826
482,0.8650907408671383
483,0.865188813946578
484,0.8652300080871509
485,0.8652331967549359
486,0.8652442278218675
487,0.8652949879657955
488,0.865302830364942
489,0.8654026270485897
490,0.8654264127866612
491,0.8654278778502382
492,0.8654391674578009
493,0.8654516635883096
494,0.8654786379941659
495,0.8655482716041722
496,0.8655656800066738
497,0.8655674036108818
498,0.8656559106869667
499,0.8656733190894681
500,0.865686073760608
501,0.8657066708308944
502,0.8657081358944713
503,0.8657667384375458
504,0.8657731157731158
505,0.8657809581722625
506,0.8657937128434023
507,0.8659709855362029
508,0.8660803482232053
509,0.866097756625707
510,0.8661389507662799
511,0.8662022070407164
512,0.8662561558524292
513,0.8663147583955036
514,0.8664160201427282
515,0.8664429945485845
516,0.8664920310883044
517,0.8665396025644473
518,0.8665538222991639
519,0.866591827771952
520,0.8666217323049623
521,0.8666344869761019
522,0.8667122215258862
523,0.8669782598354028
524,0.8672379208093494
525,0.8672663602787826
526,0.8673249628218572
527,0.8676020321983056
528,0.8677113948853079
529,0.8679440814533983
530,0.8680360357378991
531,0.8681784916256966
532,0.8684587496699298
533,0.8687010022413749
534,0.8693044360746225
535,0.8695559961087912
536,0.8695609083807841
537,0.8696511390610768
538,0.8697541244125095
539,0.8700280051211728
